ZeroFlow: Scalable Scene Flow via Distillation

Scene flow estimation is the task of describing the 3D motion field between temporally successive point clouds. State-of-the-art methods use strong priors and test-time optimization techniques, but require on the order of tens of seconds to process full-size point clouds, making them unusable as computer vision primitives for real-time applications such as open world object detection. Feedforward methods are considerably faster, running on the order of tens to hundreds of milliseconds for full-size point clouds, but require expensive human supervision. To address both limitations, we propose Scene Flow via Distillation, a simple, scalable distillation framework that uses a label-free optimization method to produce pseudo-labels to supervise a feedforward model. Our instantiation of this framework, ZeroFlow, achieves state-of-the-art performance on the Argoverse 2 Self-Supervised Scene Flow Challenge while using zero human labels by simply training on large-scale, diverse unlabeled data. At test-time, ZeroFlow is over 1000x faster than label-free state-of-the-art optimization-based methods on full-size point clouds (34 FPS vs 0.028 FPS) and over 1000x cheaper to train on unlabeled data compared to the cost of human annotation (\$394 vs ~\$750,000). To facilitate further research, we release our code, trained model weights, and high quality pseudo-labels for the Argoverse 2 and Waymo Open datasets at https://vedder.io/zeroflow.html

==> figures/epe_table.txt <==
DRLFS (Ours) & 0.089 & 0.224 & 0.021 & 0.021 & 0.388 & 0.151\\
FastFlow3D & 0.076 & 0.186 & 0.021 & 0.021 & 0.480 & 0.209\\
FastFlow3D (no scale) & 0.085 & 0.220 & 0.018 & 0.018 & 0.434 & 0.182\\
NSFP & 0.068 & 0.131 & 0.036 & 0.036 & 0.699 & 0.472\\


==> figures/latency_table.txt <==
DRLFS (Ours) & 0.0205\\
FastFlow3D & 0.0205\\
FastFlow3D (no scale) & 0.0206\\
NSFP & 28.1880\\


==> figures/mover_nonmover_epe_overall.txt <==
DRLFS (Ours) & 0.021 & 0.108\\
FastFlow3D & 0.021 & 0.091\\
FastFlow3D (no scale) & 0.018 & 0.104\\
NSFP & 0.036 & 0.078\\


==> figures/plots_argo/epe_table.txt <==
FastFlow3D & $0.076$ & $0.186$ & $0.021$ & $0.021$ & $0.480$ & $0.209$\\
FastFlow3D (no scale) & $0.085$ & $0.220$ & $0.018$ & $0.018$ & $0.434$ & $0.182$\\
FastFlow3D (speed scale) & $0.084$ & $0.211$ & $0.020$ & $0.020$ & $0.441$ & $0.189$\\
FastFlow3D XL & $0.058$ & $0.139$ & $0.018$ & $0.018$ & $0.585$ & $0.276$\\
NSFP & $0.068$ & $0.131$ & $0.036$ & $0.036$ & $0.699$ & $0.472$\\
ZeroFlow & $0.091$ & $0.227$ & $0.023$ & $0.023$ & $0.376$ & $0.144$\\
ZeroFlow (Chodosh et al. pseudolabels) & $0.088$ & $0.227$ & $0.019$ & $0.019$ & $0.366$ & $0.139$\\
ZeroFlow (Chodosh et al. pseudolabels, No Scale) & $0.090$ & $0.234$ & $0.018$ & $0.018$ & $0.364$ & $0.136$\\
ZeroFlow 2x & $0.066$ & $0.164$ & $0.017$ & $0.017$ & $0.490$ & $0.207$\\
ZeroFlow No Scale & $0.089$ & $0.224$ & $0.021$ & $0.021$ & $0.388$ & $0.151$\\
ZeroFlow XL & $0.071$ & $0.166$ & $0.024$ & $0.023$ & $0.530$ & $0.254$\\
ZeroFlow XL 2x & $0.056$ & $0.136$ & $0.017$ & $0.016$ & $0.563$ & $0.266$\\
fastflow3d_nsfp_distilatation_0.01x_sequential & $0.216$ & $0.572$ & $0.038$ & $0.038$ & $0.108$ & $0.023$\\
fastflow3d_nsfp_distilatation_0.1x_sequential & $0.139$ & $0.360$ & $0.028$ & $0.028$ & $0.190$ & $0.055$\\
fastflow3d_nsfp_distilatation_0.2x_sequential & $0.116$ & $0.293$ & $0.027$ & $0.027$ & $0.265$ & $0.092$\\
fastflow3d_nsfp_distilatation_0.5x_sequential & $0.101$ & $0.244$ & $0.029$ & $0.029$ & $0.347$ & $0.126$\\
fastflow3d_nsfp_distilatation_3x_xl_backbone_dump_output & $0.056$ & $0.132$ & $0.018$ & $0.018$ & $0.592$ & $0.292$\\
fastflow3d_nsfp_distilatation_3x_xl_backbone_dump_output_test & $nan$ & $nan$ & $nan$ & $nan$ & $nan$ & $nan$\\
fastflow3d_nsfp_distilatation_dump_output & $nan$ & $nan$ & $nan$ & $nan$ & $nan$ & $nan$\\
fastflow3d_nsfp_distilatation_dump_output_test & $nan$ & $nan$ & $nan$ & $nan$ & $nan$ & $nan$\\
fastflow3d_nsfp_distilatation_speed_scaled_updated_3x_xl_backbone & $0.058$ & $0.139$ & $0.017$ & $0.017$ & $0.574$ & $0.286$\\
fastflow3d_nsfp_distilatation_speed_scaled_updated_run2 & $0.089$ & $0.222$ & $0.022$ & $0.022$ & $0.377$ & $0.147$\\
fastflow3d_nsfp_distilatation_speed_scaled_updated_run3 & $0.087$ & $0.215$ & $0.024$ & $0.024$ & $0.397$ & $0.164$\\
fastflow3d_nsfp_distilatation_speed_scaled_updated_xl_backbone & $0.072$ & $0.177$ & $0.020$ & $0.020$ & $0.510$ & $0.242$\\
fastflow3d_supervised_0.01x_finetune_from_base & $nan$ & $nan$ & $0.016$ & $0.016$ & $nan$ & $nan$\\
fastflow3d_supervised_0.01x_sequential & $0.202$ & $0.552$ & $0.028$ & $0.028$ & $0.115$ & $0.020$\\
fastflow3d_supervised_0.1x_sequential & $0.125$ & $0.318$ & $0.028$ & $0.028$ & $0.237$ & $0.078$\\
fastflow3d_supervised_0.2x_sequential & $0.104$ & $0.264$ & $0.024$ & $0.024$ & $0.314$ & $0.122$\\
fastflow3d_supervised_0.5x_finetune_from_base & $0.085$ & $0.211$ & $0.021$ & $0.021$ & $0.423$ & $0.176$\\
fastflow3d_supervised_0.5x_finetune_from_base_random & $0.084$ & $0.205$ & $0.024$ & $0.023$ & $0.440$ & $0.172$\\
fastflow3d_supervised_0.5x_random & $0.087$ & $0.212$ & $0.025$ & $0.025$ & $0.400$ & $0.148$\\
fastflow3d_supervised_0.5x_sequential & $0.091$ & $0.224$ & $0.025$ & $0.025$ & $0.404$ & $0.169$\\
fastflow3d_supervised_xl_backbone_perf_test & $0.038$ & $0.082$ & $0.016$ & $0.016$ & $0.781$ & $0.436$\\


==> figures/plots_argo/latency_table.txt <==
FastFlow3D & 0.0205\\
FastFlow3D (no scale) & 0.0204\\
FastFlow3D (speed scale) & 0.0234\\
FastFlow3D XL & 0.2105\\
NSFP & 28.1880\\
ZeroFlow & 0.0202\\
ZeroFlow (Chodosh et al. pseudolabels) & 0.0203\\
ZeroFlow (Chodosh et al. pseudolabels, No Scale) & 0.0201\\
ZeroFlow 2x & 0.0207\\
ZeroFlow No Scale & 0.0205\\
ZeroFlow XL & 0.2019\\
ZeroFlow XL 2x & 0.2018\\
fastflow3d_nsfp_distilatation_0.01x_sequential & 0.0193\\
fastflow3d_nsfp_distilatation_0.1x_sequential & 0.0193\\
fastflow3d_nsfp_distilatation_0.2x_sequential & 0.0193\\
fastflow3d_nsfp_distilatation_0.5x_sequential & 0.0200\\
fastflow3d_nsfp_distilatation_3x_xl_backbone_dump_output & 0.2134\\
fastflow3d_nsfp_distilatation_3x_xl_backbone_dump_output_test & nan\\
fastflow3d_nsfp_distilatation_dump_output & nan\\
fastflow3d_nsfp_distilatation_dump_output_test & nan\\
fastflow3d_nsfp_distilatation_speed_scaled_updated_3x_xl_backbone & 0.2006\\
fastflow3d_nsfp_distilatation_speed_scaled_updated_run2 & 0.0200\\
fastflow3d_nsfp_distilatation_speed_scaled_updated_run3 & 0.0200\\
fastflow3d_nsfp_distilatation_speed_scaled_updated_xl_backbone & 0.2029\\
fastflow3d_supervised_0.01x_finetune_from_base & 0.1256\\
fastflow3d_supervised_0.01x_sequential & 0.0200\\
fastflow3d_supervised_0.1x_sequential & 0.0203\\
fastflow3d_supervised_0.2x_sequential & 0.0193\\
fastflow3d_supervised_0.5x_finetune_from_base & 0.0195\\
fastflow3d_supervised_0.5x_finetune_from_base_random & 0.0203\\
fastflow3d_supervised_0.5x_random & 0.0200\\
fastflow3d_supervised_0.5x_sequential & 0.0193\\
fastflow3d_supervised_xl_backbone_perf_test & 0.2168\\


==> figures/plots_argo/mover_nonmover_epe_overall.txt <==
FastFlow3D & 0.021 & 0.091\\
FastFlow3D (no scale) & 0.018 & 0.104\\
FastFlow3D (speed scale) & 0.020 & 0.102\\
FastFlow3D XL & 0.018 & 0.070\\
NSFP & 0.036 & 0.078\\
ZeroFlow & 0.023 & 0.110\\
ZeroFlow (Chodosh et al. pseudolabels) & 0.019 & 0.108\\
ZeroFlow (Chodosh et al. pseudolabels, No Scale) & 0.018 & 0.111\\
ZeroFlow 2x & 0.017 & 0.081\\
ZeroFlow No Scale & 0.021 & 0.108\\
ZeroFlow XL & 0.023 & 0.085\\
ZeroFlow XL 2x & 0.017 & 0.069\\
fastflow3d_nsfp_distilatation_0.01x_sequential & 0.038 & 0.264\\
fastflow3d_nsfp_distilatation_0.1x_sequential & 0.028 & 0.169\\
fastflow3d_nsfp_distilatation_0.2x_sequential & 0.027 & 0.140\\
fastflow3d_nsfp_distilatation_0.5x_sequential & 0.029 & 0.121\\
fastflow3d_nsfp_distilatation_3x_xl_backbone_dump_output & 0.018 & 0.068\\
fastflow3d_nsfp_distilatation_3x_xl_backbone_dump_output_test & nan & nan\\
fastflow3d_nsfp_distilatation_dump_output & nan & nan\\
fastflow3d_nsfp_distilatation_dump_output_test & nan & nan\\
fastflow3d_nsfp_distilatation_speed_scaled_updated_3x_xl_backbone & 0.017 & 0.071\\
fastflow3d_nsfp_distilatation_speed_scaled_updated_run2 & 0.022 & 0.108\\
fastflow3d_nsfp_distilatation_speed_scaled_updated_run3 & 0.024 & 0.106\\
fastflow3d_nsfp_distilatation_speed_scaled_updated_xl_backbone & 0.020 & 0.087\\
fastflow3d_supervised_0.01x_finetune_from_base & 0.016 & 0.016\\
fastflow3d_supervised_0.01x_sequential & 0.028 & 0.249\\
fastflow3d_supervised_0.1x_sequential & 0.028 & 0.151\\
fastflow3d_supervised_0.2x_sequential & 0.024 & 0.126\\
fastflow3d_supervised_0.5x_finetune_from_base & 0.021 & 0.103\\
fastflow3d_supervised_0.5x_finetune_from_base_random & 0.024 & 0.101\\
fastflow3d_supervised_0.5x_random & 0.025 & 0.105\\
fastflow3d_supervised_0.5x_sequential & 0.025 & 0.110\\
fastflow3d_supervised_xl_backbone_perf_test & 0.016 & 0.046\\


==> figures/plots_argo/speed_vs_error.txt <==
FastFlow3D & 0.014 & 0.010 & 0.119 & 0.253 & 0.011 & 0.111 & 0.336 & 0.022 & 0.091 & 0.215\\
FastFlow3D (no scale) & 0.009 & 0.009 & 0.119 & 0.266 & 0.007 & 0.112 & 0.352 & 0.018 & 0.094 & 0.260\\
FastFlow3D (speed scale) & 0.011 & 0.009 & 0.119 & 0.280 & 0.007 & 0.113 & 0.372 & 0.020 & 0.095 & 0.249\\
FastFlow3D XL & 0.016 & 0.011 & 0.112 & 0.213 & 0.011 & 0.104 & 0.232 & 0.018 & 0.083 & 0.157\\
NSFP & 0.027 & 0.022 & 0.091 & 0.213 & 0.026 & 0.088 & 0.218 & 0.037 & 0.097 & 0.146\\
ZeroFlow & 0.016 & 0.012 & 0.117 & 0.250 & 0.012 & 0.110 & 0.325 & 0.024 & 0.097 & 0.270\\
ZeroFlow (Chodosh et al. pseudolabels) & 0.014 & 0.010 & 0.119 & 0.260 & 0.008 & 0.112 & 0.332 & 0.020 & 0.101 & 0.269\\
ZeroFlow (Chodosh et al. pseudolabels, No Scale) & 0.014 & 0.010 & 0.119 & 0.259 & 0.008 & 0.114 & 0.329 & 0.018 & 0.097 & 0.280\\
ZeroFlow 2x & 0.013 & 0.011 & 0.116 & 0.252 & 0.011 & 0.111 & 0.304 & 0.018 & 0.092 & 0.190\\
ZeroFlow No Scale & 0.017 & 0.013 & 0.118 & 0.258 & 0.012 & 0.109 & 0.310 & 0.021 & 0.092 & 0.268\\
ZeroFlow XL & 0.014 & 0.012 & 0.113 & 0.239 & 0.012 & 0.110 & 0.272 & 0.024 & 0.090 & 0.192\\
ZeroFlow XL 2x & 0.011 & 0.011 & 0.112 & 0.244 & 0.010 & 0.110 & 0.261 & 0.017 & 0.083 & 0.156\\
fastflow3d_nsfp_distilatation_0.01x_sequential & 0.039 & 0.024 & 0.120 & 0.284 & 0.024 & 0.105 & 0.462 & 0.038 & 0.125 & 0.716\\
fastflow3d_nsfp_distilatation_0.1x_sequential & 0.022 & 0.014 & 0.117 & 0.262 & 0.013 & 0.118 & 0.370 & 0.028 & 0.111 & 0.442\\
fastflow3d_nsfp_distilatation_0.2x_sequential & 0.019 & 0.013 & 0.117 & 0.257 & 0.013 & 0.110 & 0.341 & 0.028 & 0.107 & 0.354\\
fastflow3d_nsfp_distilatation_0.5x_sequential & 0.016 & 0.013 & 0.117 & 0.252 & 0.012 & 0.117 & 0.332 & 0.030 & 0.111 & 0.288\\
fastflow3d_nsfp_distilatation_3x_xl_backbone_dump_output & 0.010 & 0.011 & 0.113 & 0.242 & 0.010 & 0.106 & 0.255 & 0.018 & 0.085 & 0.150\\
fastflow3d_nsfp_distilatation_3x_xl_backbone_dump_output_test & nan & nan & nan & nan & nan & nan & nan & nan & nan & nan\\
fastflow3d_nsfp_distilatation_dump_output & nan & nan & nan & nan & nan & nan & nan & nan & nan & nan\\
fastflow3d_nsfp_distilatation_dump_output_test & nan & nan & nan & nan & nan & nan & nan & nan & nan & nan\\
fastflow3d_nsfp_distilatation_speed_scaled_updated_3x_xl_backbone & 0.011 & 0.011 & 0.112 & 0.251 & 0.010 & 0.108 & 0.263 & 0.018 & 0.081 & 0.160\\
fastflow3d_nsfp_distilatation_speed_scaled_updated_run2 & 0.017 & 0.013 & 0.117 & 0.254 & 0.012 & 0.115 & 0.330 & 0.023 & 0.096 & 0.264\\
fastflow3d_nsfp_distilatation_speed_scaled_updated_run3 & 0.017 & 0.012 & 0.117 & 0.253 & 0.012 & 0.114 & 0.318 & 0.024 & 0.099 & 0.255\\
fastflow3d_nsfp_distilatation_speed_scaled_updated_xl_backbone & 0.013 & 0.012 & 0.113 & 0.246 & 0.011 & 0.109 & 0.312 & 0.020 & 0.085 & 0.207\\
fastflow3d_supervised_0.01x_finetune_from_base & nan & 0.009 & nan & nan & nan & nan & nan & 0.016 & nan & nan\\
fastflow3d_supervised_0.01x_sequential & 0.031 & 0.019 & 0.120 & 0.281 & 0.018 & 0.115 & 0.444 & 0.028 & 0.122 & 0.689\\
fastflow3d_supervised_0.1x_sequential & 0.028 & 0.014 & 0.117 & 0.259 & 0.012 & 0.114 & 0.324 & 0.029 & 0.110 & 0.384\\
fastflow3d_supervised_0.2x_sequential & 0.023 & 0.013 & 0.117 & 0.240 & 0.013 & 0.110 & 0.300 & 0.024 & 0.101 & 0.315\\
fastflow3d_supervised_0.5x_finetune_from_base & 0.014 & 0.011 & 0.117 & 0.262 & 0.010 & 0.113 & 0.319 & 0.022 & 0.096 & 0.249\\
fastflow3d_supervised_0.5x_finetune_from_base_random & 0.017 & 0.010 & 0.117 & 0.257 & 0.013 & 0.109 & 0.295 & 0.024 & 0.097 & 0.239\\
fastflow3d_supervised_0.5x_random & 0.020 & 0.012 & 0.117 & 0.243 & 0.014 & 0.114 & 0.285 & 0.025 & 0.110 & 0.246\\
fastflow3d_supervised_0.5x_sequential & 0.019 & 0.011 & 0.117 & 0.250 & 0.014 & 0.113 & 0.328 & 0.026 & 0.103 & 0.262\\
fastflow3d_supervised_xl_backbone_perf_test & 0.012 & 0.011 & 0.098 & 0.172 & 0.007 & 0.097 & 0.169 & 0.016 & 0.065 & 0.092\\


==> figures/plots_waymo/epe_table.txt <==
DRLFS (Ours) & $0.082$ & $0.217$ & $0.015$ & $0.016$ & $0.391$ & $0.162$\\
FastFlow3D & $0.075$ & $0.195$ & $0.015$ & $0.016$ & $0.490$ & $0.239$\\
fastflow3d_nsfp_distilatation_dump_output & $0.082$ & $0.217$ & $0.015$ & $0.016$ & $0.391$ & $0.162$\\
fastflow3d_nsfp_distilatation_scaled & $0.083$ & $0.216$ & $0.016$ & $0.017$ & $0.376$ & $0.149$\\
fastflow3d_supervised_dump_output & $0.078$ & $0.195$ & $0.019$ & $0.020$ & $0.468$ & $0.215$\\


==> figures/plots_waymo/latency_table.txt <==
DRLFS (Ours) & 0.0205\\
FastFlow3D & 0.0211\\
fastflow3d_nsfp_distilatation_dump_output & 0.0205\\
fastflow3d_nsfp_distilatation_scaled & 0.0204\\
fastflow3d_supervised_dump_output & 0.0208\\


==> figures/plots_waymo/mover_nonmover_epe_overall.txt <==
DRLFS (Ours) & 0.016 & 0.072\\
FastFlow3D & 0.016 & 0.066\\
fastflow3d_nsfp_distilatation_dump_output & 0.016 & 0.072\\
fastflow3d_nsfp_distilatation_scaled & 0.017 & 0.073\\
fastflow3d_supervised_dump_output & 0.020 & 0.069\\


==> figures/plots_waymo/speed_vs_error.txt <==
DRLFS (Ours) & 0.291 & nan & nan & nan & 0.014 & 0.128 & 0.267 & 0.015 & 0.107 & 0.281\\
FastFlow3D & 0.345 & nan & nan & nan & 0.008 & 0.129 & 0.273 & 0.015 & 0.088 & 0.250\\
fastflow3d_nsfp_distilatation_dump_output & 0.291 & nan & nan & nan & 0.014 & 0.128 & 0.267 & 0.015 & 0.107 & 0.281\\
fastflow3d_nsfp_distilatation_scaled & 0.283 & nan & nan & nan & 0.014 & 0.127 & 0.263 & 0.016 & 0.104 & 0.282\\
fastflow3d_supervised_dump_output & 0.337 & nan & nan & nan & 0.010 & 0.129 & 0.272 & 0.020 & 0.089 & 0.251\\


==> figures/speed_vs_error.txt <==
DRLFS (Ours) & 0.017 & 0.013 & 0.118 & 0.258 & 0.012 & 0.109 & 0.310 & 0.021 & 0.092 & 0.268\\
FastFlow3D & 0.014 & 0.010 & 0.119 & 0.253 & 0.011 & 0.111 & 0.336 & 0.022 & 0.091 & 0.215\\
FastFlow3D (no scale) & 0.009 & 0.009 & 0.119 & 0.266 & 0.007 & 0.112 & 0.352 & 0.018 & 0.094 & 0.260\\
NSFP & 0.027 & 0.022 & 0.091 & 0.213 & 0.026 & 0.088 & 0.218 & 0.037 & 0.097 & 0.146\\

